Practical Verifiable In-network Filtering for DDoS defense

In light of ever-increasing scale and sophistication of modern DDoS attacks, it is time to revisit in-network filtering or the idea of empowering DDoS victims to install in-network traffic filters in the upstream transit networks. Recent proposals show that filtering DDoS traffic at a handful of large transit networks can handle volumetric DDoS attacks effectively. However, the innetwork filtering primitive can also be misused. Transit networks can use the in-network filtering service as an excuse for any arbitrary packet drops made for their own benefit. For example, transit networks may intentionally execute filtering services poorly or unfairly to discriminate their competing neighbor ASes while claiming that they drop packets for the sake of DDoS defense. We argue that it is due to the lack of verifiable filtering - i.e., no one can check if a transit network executes the filter rules correctly as requested by the DDoS victims. To make in-network filtering a more robust defense primitive, in this paper, we propose a verifiable in-network filtering, called VIF, that exploits emerging hardware-based trusted execution environments (TEEs) and offers filtering verifiability to DDoS victims and neighbor ASes. Our proof of concept demonstrates that a VIF filter implementation on commodity servers with TEE support can handle traffic at line rate (e.g., 10 Gb/s) and execute up to 3,000 filter rules. We show that VIF can easily scale to handle larger traffic volume (e.g., 500 Gb/s) and more complex filtering operations (e.g., 150,000 filter rules) by parallelizing the TEE-based filters. As a practical deployment model, we suggest that Internet exchange points (IXPs) are the ideal candidates for the early adopters of our verifiable filters due to their central locations and flexible software-defined architecture.

==> figures/mem_vs_n_rules.txt <==
48848
8388615
100
100912
8388615
200
169088
8388615
300
244016
8388615
400
330656
8388615
500
409184
16777230
600
497616
16777230
700
585856
16777230
800
656096
16777230
900
723568
16777230
1000
796064
16777230
1100
852960
25165845
1200
910944
25165845
1300
958848
25165845
1400
1009616
25165845
1500
1061936
25165845
1600
1110288
25165845
1700
1159712
33554460
1800
1206576
33554460
1900
1245840
33554460
2000
1287072
33554460
2100
1328384
33554460
2200
1368592
33554460
2300
1407328
41943075
2400
1446624
41943075
2500
1483856
41943075
2600
1521136
41943075
2700
1559376
41943075
2800
1596112
50331690
2900
1632816
50331690
3000
1669504
50331690
3100
1708752
50331690
3200
1747440
50331690
3300
1784064
50331690
3400
1820736
58720305
3500
1857376
58720305
3600
1894112
58720305
3700
1930832
58720305
3800
1967504
58720305
3900
2004192
58720305
4000
2041408
67108920
4100
2078048
67108920
4200
2114752
67108920
4300
2151408
67108920
4400
2188144
67108920
4500
2224864
67108920
4600
2261568
75497535
4700
2298288
75497535
4800
2336400
75497535
4900
2375072
75497535
5000
2411744
75497535
5100
2448432
75497535
5200
2485120
83886150
5300
2523280
83886150
5400
2559968
83886150
5500
2598640
83886150
5600
2635280
83886150
5700
2674896
83886150
5800
2711568
92274765
5900
2750192
92274765
6000
2786848
92274765
6100
2823568
92274765
6200
2860192
92274765
6300
2896880
92274765
6400
2933488
100663380
6500
2970112
100663380
6600
3008800
100663380
6700
3049888
100663380
6800
3086560
100663380
6900
3123184
109051995
7000
3159824
109051995
7100
3196464
109051995
7200
3233136
109051995
7300
3269808
109051995
7400
3306448
109051995
7500
3343088
117440610
7600
3379776
117440610
7700
3418400
117440610
7800
3457008
117440610
7900
3498096
117440610
8000
3534768
117440610
8100
3571440
125829225
8200
3608112
125829225
8300
3644736
125829225
8400
3681392
125829225
8500
3720032
125829225
8600
3761072
125829225
8700
3799712
134217840
8800
3836368
134217840
8900
3872992
134217840
9000
3909552
134217840
9100
3946240
134217840
9200
3985792
134217840
9300
4022528
142606455
9400
4059168
142606455
9500
4097264
142606455
9600
4133872
142606455
9700
4170480
142606455
9800
4214544
142606455
9900
4253168
150995070
10000


==> paper 2/figures/mem_vs_n_rules.txt <==
48848
8388615
100
100912
8388615
200
169088
8388615
300
244016
8388615
400
330656
8388615
500
409184
16777230
600
497616
16777230
700
585856
16777230
800
656096
16777230
900
723568
16777230
1000
796064
16777230
1100
852960
25165845
1200
910944
25165845
1300
958848
25165845
1400
1009616
25165845
1500
1061936
25165845
1600
1110288
25165845
1700
1159712
33554460
1800
1206576
33554460
1900
1245840
33554460
2000
1287072
33554460
2100
1328384
33554460
2200
1368592
33554460
2300
1407328
41943075
2400
1446624
41943075
2500
1483856
41943075
2600
1521136
41943075
2700
1559376
41943075
2800
1596112
50331690
2900
1632816
50331690
3000
1669504
50331690
3100
1708752
50331690
3200
1747440
50331690
3300
1784064
50331690
3400
1820736
58720305
3500
1857376
58720305
3600
1894112
58720305
3700
1930832
58720305
3800
1967504
58720305
3900
2004192
58720305
4000
2041408
67108920
4100
2078048
67108920
4200
2114752
67108920
4300
2151408
67108920
4400
2188144
67108920
4500
2224864
67108920
4600
2261568
75497535
4700
2298288
75497535
4800
2336400
75497535
4900
2375072
75497535
5000
2411744
75497535
5100
2448432
75497535
5200
2485120
83886150
5300
2523280
83886150
5400
2559968
83886150
5500
2598640
83886150
5600
2635280
83886150
5700
2674896
83886150
5800
2711568
92274765
5900
2750192
92274765
6000
2786848
92274765
6100
2823568
92274765
6200
2860192
92274765
6300
2896880
92274765
6400
2933488
100663380
6500
2970112
100663380
6600
3008800
100663380
6700
3049888
100663380
6800
3086560
100663380
6900
3123184
109051995
7000
3159824
109051995
7100
3196464
109051995
7200
3233136
109051995
7300
3269808
109051995
7400
3306448
109051995
7500
3343088
117440610
7600
3379776
117440610
7700
3418400
117440610
7800
3457008
117440610
7900
3498096
117440610
8000
3534768
117440610
8100
3571440
125829225
8200
3608112
125829225
8300
3644736
125829225
8400
3681392
125829225
8500
3720032
125829225
8600
3761072
125829225
8700
3799712
134217840
8800
3836368
134217840
8900
3872992
134217840
9000
3909552
134217840
9100
3946240
134217840
9200
3985792
134217840
9300
4022528
142606455
9400
4059168
142606455
9500
4097264
142606455
9600
4133872
142606455
9700
4170480
142606455
9800
4214544
142606455
9900
4253168
150995070
10000

